Dr Wenowdis: Specializing dynamic language C extensions using type information

C-based interpreters such as CPython make extensive use of C "extension" code, which is opaque to static analysis tools and faster runtimes with JIT compilers, such as PyPy. Not only are the extensions opaque, but the interface between the dynamic language types and the C types can introduce impedance. We hypothesise that frequent calls to C extension code introduce significant overhead that is often unnecessary. We validate this hypothesis by introducing a simple technique, "typed methods", which allow selected C extension functions to have additional metadata attached to them in a backward-compatible way. This additional metadata makes it much easier for a JIT compiler (and as we show, even an interpreter!) to significantly reduce the call and return overhead. Although we have prototyped typed methods in PyPy, we suspect that the same technique is applicable to a wider variety of language runtimes and that the information can also be consumed by static analysis tooling.

==> README.txt <==
Treat the GitHub repository as a "fork" and the Overleaf repository as
upstream. master will track Overleaf and PRs to GitHub will be rebased on top.


==> results-ffibench.json <==
{
  "results": [
    {
      "command": "taskset -c 0 ~/.pyenv/versions/graalpython-22.2.0/bin/graalpython  ffibench.py 1000000000",
      "mean": 26.399486951126665,
      "stddev": 0.2550104006648608,
      "median": 26.44751412746,
      "user": 25.420703279999998,
      "system": 0.9715358,
      "min": 26.12387776046,
      "max": 26.62706896546,
      "times": [
        26.62706896546,
        26.44751412746,
        26.12387776046
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "~/.pyenv/versions/graalpython-22.2.0/bin/graalpython"
      }
    },
    {
      "command": "taskset -c 0 ~/.pyenv/versions/pypy3.10-7.3.15/bin/pypy3.10  ffibench.py 1000000000",
      "mean": 164.2926865057933,
      "stddev": 1.7155124524650396,
      "median": 164.06839930746,
      "user": 164.25315161333333,
      "system": 0.029284466666666665,
      "min": 162.70034941746,
      "max": 166.10931079245998,
      "times": [
        166.10931079245998,
        164.06839930746,
        162.70034941746
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "~/.pyenv/versions/pypy3.10-7.3.15/bin/pypy3.10"
      }
    },
    {
      "command": "taskset -c 0 ~/Documents/dev/pypy-git/pypy/goal/pypy3.10-c  ffibench.py 1000000000",
      "mean": 2.73411046146,
      "stddev": 0.004780766220437582,
      "median": 2.73300923646,
      "user": 2.7139736133333336,
      "system": 0.019947133333333332,
      "min": 2.7299763964599997,
      "max": 2.73934575146,
      "times": [
        2.73300923646,
        2.7299763964599997,
        2.73934575146
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "~/Documents/dev/pypy-git/pypy/goal/pypy3.10-c"
      }
    },
    {
      "command": "taskset -c 0 ~/.pyenv/versions/pypy3.8-7.3.11/bin/python3  ffibench.py 1000000000",
      "mean": 145.86272530746,
      "stddev": 3.075484310815805,
      "median": 146.11299873046,
      "user": 145.82977494666667,
      "system": 0.023273466666666662,
      "min": 142.66975122146,
      "max": 148.80542597046,
      "times": [
        148.80542597046,
        146.11299873046,
        142.66975122146
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "~/.pyenv/versions/pypy3.8-7.3.11/bin/python3"
      }
    },
    {
      "command": "taskset -c 0 /usr/bin/python3.10  ffibench.py 1000000000",
      "mean": 69.74910667246,
      "stddev": 0.26079367870523557,
      "median": 69.86872428646001,
      "user": 69.74264161333333,
      "system": 0.003968199999999999,
      "min": 69.44996115146,
      "max": 69.92863457946001,
      "times": [
        69.44996115146,
        69.86872428646001,
        69.92863457946001
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "/usr/bin/python3.10"
      }
    },
    {
      "command": "taskset -c 0 /usr/bin/python3.11  ffibench.py 1000000000",
      "mean": 66.85277695346001,
      "stddev": 0.5134085491146303,
      "median": 66.96184528546,
      "user": 66.84628961333333,
      "system": 0.003968199999999999,
      "min": 66.29359794946001,
      "max": 67.30288762546,
      "times": [
        67.30288762546,
        66.96184528546,
        66.29359794946001
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "/usr/bin/python3.11"
      }
    },
    {
      "command": "taskset -c 0 /usr/bin/python3.12  ffibench.py 1000000000",
      "mean": 34.06883449879333,
      "stddev": 0.11446561175216949,
      "median": 34.03851937146,
      "user": 34.06628761333334,
      "system": 0.0013176000000000002,
      "min": 33.97257787546,
      "max": 34.19540624946,
      "times": [
        33.97257787546,
        34.19540624946,
        34.03851937146
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "/usr/bin/python3.12"
      }
    },
    {
      "command": "taskset -c 0 /usr/bin/python3.13  ffibench.py 1000000000",
      "mean": 43.11919582012666,
      "stddev": 0.06700980573649506,
      "median": 43.09565546146,
      "user": 43.11763394666667,
      "system": 0.0,
      "min": 43.067132601459996,
      "max": 43.194799397459995,
      "times": [
        43.194799397459995,
        43.067132601459996,
        43.09565546146
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "/usr/bin/python3.13"
      }
    },
    {
      "command": "taskset -c 0 /usr/bin/python3.8  ffibench.py 1000000000",
      "mean": 70.46998537779335,
      "stddev": 0.5851190980227878,
      "median": 70.62775995646001,
      "user": 70.46330361333334,
      "system": 0.0039528,
      "min": 69.82215631146,
      "max": 70.96003986546,
      "times": [
        69.82215631146,
        70.96003986546,
        70.62775995646001
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "/usr/bin/python3.8"
      }
    }
  ]
}


==> results-idbench.json <==
{
  "results": [
    {
      "command": "taskset -c 0 ~/.pyenv/versions/graalpython-22.2.0/bin/graalpython  idbench.py 1000000000",
      "mean": 8.071141711180001,
      "stddev": 0.057062637447668665,
      "median": 8.09766003918,
      "user": 7.93220818,
      "system": 0.13625330666666666,
      "min": 8.00564531618,
      "max": 8.110119778180001,
      "times": [
        8.09766003918,
        8.110119778180001,
        8.00564531618
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "~/.pyenv/versions/graalpython-22.2.0/bin/graalpython"
      }
    },
    {
      "command": "taskset -c 0 ~/.pyenv/versions/pypy3.10-7.3.15/bin/pypy3.10  idbench.py 1000000000",
      "mean": 27.70655946818,
      "stddev": 0.09482941065696614,
      "median": 27.75507670418,
      "user": 27.689449846666665,
      "system": 0.01596264,
      "min": 27.597288054179998,
      "max": 27.76731364618,
      "times": [
        27.75507670418,
        27.597288054179998,
        27.76731364618
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "~/.pyenv/versions/pypy3.10-7.3.15/bin/pypy3.10"
      }
    },
    {
      "command": "taskset -c 0 ~/Documents/dev/pypy-git/pypy/goal/pypy3.10-c  idbench.py 1000000000",
      "mean": 13.519948624846668,
      "stddev": 0.13722289558341877,
      "median": 13.45975022218,
      "user": 13.50979518,
      "system": 0.009615306666666667,
      "min": 13.42311383818,
      "max": 13.676981814180001,
      "times": [
        13.45975022218,
        13.42311383818,
        13.676981814180001
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "~/Documents/dev/pypy-git/pypy/goal/pypy3.10-c"
      }
    },
    {
      "command": "taskset -c 0 ~/.pyenv/versions/pypy3.8-7.3.11/bin/python3  idbench.py 1000000000",
      "mean": 27.043178599846666,
      "stddev": 0.057281209259754176,
      "median": 27.01987610118,
      "user": 27.02600551333333,
      "system": 0.015962973333333335,
      "min": 27.00122124818,
      "max": 27.10843845018,
      "times": [
        27.00122124818,
        27.10843845018,
        27.01987610118
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "~/.pyenv/versions/pypy3.8-7.3.11/bin/python3"
      }
    },
    {
      "command": "taskset -c 0 /usr/bin/python3.10  idbench.py 1000000000",
      "mean": 83.08567370018,
      "stddev": 0.2977631090598527,
      "median": 82.97321032418,
      "user": 83.07586851333333,
      "system": 0.006629973333333334,
      "min": 82.86052155618,
      "max": 83.42328922018,
      "times": [
        83.42328922018,
        82.97321032418,
        82.86052155618
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "/usr/bin/python3.10"
      }
    },
    {
      "command": "taskset -c 0 /usr/bin/python3.11  idbench.py 1000000000",
      "mean": 78.64432310118,
      "stddev": 0.9311439381985045,
      "median": 78.28945757418,
      "user": 78.63960084666665,
      "system": 0.0016187600000000001,
      "min": 77.94278949618,
      "max": 79.70072223318,
      "times": [
        79.70072223318,
        77.94278949618,
        78.28945757418
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "/usr/bin/python3.11"
      }
    },
    {
      "command": "taskset -c 0 /usr/bin/python3.12  idbench.py 1000000000",
      "mean": 40.16215314851333,
      "stddev": 0.23169089329027195,
      "median": 40.24076927318,
      "user": 40.15512218,
      "system": 0.00530876,
      "min": 39.90138335418,
      "max": 40.34430681818,
      "times": [
        40.34430681818,
        39.90138335418,
        40.24076927318
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "/usr/bin/python3.12"
      }
    },
    {
      "command": "taskset -c 0 /usr/bin/python3.13  idbench.py 1000000000",
      "mean": 50.98571405684667,
      "stddev": 0.390918992113683,
      "median": 50.955247530179996,
      "user": 50.978315513333335,
      "system": 0.005296973333333334,
      "min": 50.61091975518,
      "max": 51.39097488518,
      "times": [
        50.61091975518,
        51.39097488518,
        50.955247530179996
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "/usr/bin/python3.13"
      }
    },
    {
      "command": "taskset -c 0 /usr/bin/python3.8  idbench.py 1000000000",
      "mean": 83.81302644151333,
      "stddev": 1.622627885077983,
      "median": 83.01650994218,
      "user": 83.80826951333331,
      "system": 0.0013212133333333333,
      "min": 82.74258038018,
      "max": 85.67998900218,
      "times": [
        82.74258038018,
        85.67998900218,
        83.01650994218
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "/usr/bin/python3.8"
      }
    }
  ]
}


==> results-idbench_exc.json <==
{
  "results": [
    {
      "command": "taskset -c 0 ~/.pyenv/versions/graalpython-22.2.0/bin/graalpython  idbench_exc.py 1000000000",
      "mean": 8.29735481917333,
      "stddev": 0.2511504842470371,
      "median": 8.218543344839999,
      "user": 8.154267666666668,
      "system": 0.14126486666666666,
      "min": 8.095062129839999,
      "max": 8.578458982839999,
      "times": [
        8.095062129839999,
        8.218543344839999,
        8.578458982839999
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "~/.pyenv/versions/graalpython-22.2.0/bin/graalpython"
      }
    },
    {
      "command": "taskset -c 0 ~/.pyenv/versions/pypy3.10-7.3.15/bin/pypy3.10  idbench_exc.py 1000000000",
      "mean": 28.311476490506667,
      "stddev": 0.48546315197520445,
      "median": 28.401066587840003,
      "user": 28.29645366666666,
      "system": 0.013576199999999997,
      "min": 27.787458442840002,
      "max": 28.74590444084,
      "times": [
        27.787458442840002,
        28.401066587840003,
        28.74590444084
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "~/.pyenv/versions/pypy3.10-7.3.15/bin/pypy3.10"
      }
    },
    {
      "command": "taskset -c 0 ~/Documents/dev/pypy-git/pypy/goal/pypy3.10-c  idbench_exc.py 1000000000",
      "mean": 14.554153360173332,
      "stddev": 0.08994821556928125,
      "median": 14.51504157784,
      "user": 14.541347,
      "system": 0.011940866666666666,
      "min": 14.49038228784,
      "max": 14.65703621484,
      "times": [
        14.51504157784,
        14.49038228784,
        14.65703621484
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "~/Documents/dev/pypy-git/pypy/goal/pypy3.10-c"
      }
    },
    {
      "command": "taskset -c 0 ~/.pyenv/versions/pypy3.8-7.3.11/bin/python3  idbench_exc.py 1000000000",
      "mean": 26.86753003384,
      "stddev": 0.09352586492679839,
      "median": 26.87624108284,
      "user": 26.852550666666662,
      "system": 0.013560533333333333,
      "min": 26.769953397840002,
      "max": 26.956395620840002,
      "times": [
        26.956395620840002,
        26.87624108284,
        26.769953397840002
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "~/.pyenv/versions/pypy3.8-7.3.11/bin/python3"
      }
    },
    {
      "command": "taskset -c 0 /usr/bin/python3.10  idbench_exc.py 1000000000",
      "mean": 82.95391703150666,
      "stddev": 0.510710866868635,
      "median": 83.06948849684,
      "user": 82.94532933333332,
      "system": 0.0052742,
      "min": 82.39532393384,
      "max": 83.39693866384,
      "times": [
        82.39532393384,
        83.39693866384,
        83.06948849684
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "/usr/bin/python3.10"
      }
    },
    {
      "command": "taskset -c 0 /usr/bin/python3.11  idbench_exc.py 1000000000",
      "mean": 78.72580993450667,
      "stddev": 0.5434948166685719,
      "median": 78.51849507384,
      "user": 78.720154,
      "system": 0.0026274666666666665,
      "min": 78.31648390784,
      "max": 79.34245082184,
      "times": [
        78.31648390784,
        78.51849507384,
        79.34245082184
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "/usr/bin/python3.11"
      }
    },
    {
      "command": "taskset -c 0 /usr/bin/python3.12  idbench_exc.py 1000000000",
      "mean": 40.222793553173325,
      "stddev": 0.27054435116741443,
      "median": 40.155446041839994,
      "user": 40.21697866666666,
      "system": 0.004232533333333333,
      "min": 39.992284643839994,
      "max": 40.520649973839994,
      "times": [
        39.992284643839994,
        40.520649973839994,
        40.155446041839994
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "/usr/bin/python3.12"
      }
    },
    {
      "command": "taskset -c 0 /usr/bin/python3.13  idbench_exc.py 1000000000",
      "mean": 50.82390444384,
      "stddev": 0.17357780128148376,
      "median": 50.80568969884,
      "user": 50.817674333333336,
      "system": 0.0041118,
      "min": 50.660152276839995,
      "max": 51.00587135584,
      "times": [
        50.660152276839995,
        50.80568969884,
        51.00587135584
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "/usr/bin/python3.13"
      }
    },
    {
      "command": "taskset -c 0 /usr/bin/python3.8  idbench_exc.py 1000000000",
      "mean": 81.47833583783999,
      "stddev": 0.15580398376779664,
      "median": 81.40273830784,
      "user": 81.46963233333332,
      "system": 0.005274533333333334,
      "min": 81.37475341084,
      "max": 81.65751579484,
      "times": [
        81.65751579484,
        81.37475341084,
        81.40273830784
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "/usr/bin/python3.8"
      }
    }
  ]
}


==> results-objbench.json <==
{
  "results": [
    {
      "command": "taskset -c 0 ~/.pyenv/versions/graalpython-22.2.0/bin/graalpython  objbench.py 1000000000",
      "mean": 26.089811766006665,
      "stddev": 0.1357299483457617,
      "median": 26.08475772934,
      "user": 25.19498342,
      "system": 0.8891896466666666,
      "min": 25.956679426340003,
      "max": 26.227998142340002,
      "times": [
        26.227998142340002,
        26.08475772934,
        25.956679426340003
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "~/.pyenv/versions/graalpython-22.2.0/bin/graalpython"
      }
    },
    {
      "command": "taskset -c 0 ~/.pyenv/versions/pypy3.10-7.3.15/bin/pypy3.10  objbench.py 1000000000",
      "mean": 159.86443285167334,
      "stddev": 1.5297104852693717,
      "median": 160.36865431434,
      "user": 159.83577275333332,
      "system": 0.01728398,
      "min": 158.14626117134,
      "max": 161.07838306934,
      "times": [
        160.36865431434,
        161.07838306934,
        158.14626117134
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "~/.pyenv/versions/pypy3.10-7.3.15/bin/pypy3.10"
      }
    },
    {
      "command": "taskset -c 0 ~/Documents/dev/pypy-git/pypy/goal/pypy3.10-c  objbench.py 1000000000",
      "mean": 10.13150262634,
      "stddev": 1.6546416616624644,
      "median": 9.222401938339999,
      "user": 10.116359753333333,
      "system": 0.014618646666666665,
      "min": 9.13072105534,
      "max": 12.04138488534,
      "times": [
        9.222401938339999,
        9.13072105534,
        12.04138488534
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "~/Documents/dev/pypy-git/pypy/goal/pypy3.10-c"
      }
    },
    {
      "command": "taskset -c 0 ~/.pyenv/versions/pypy3.8-7.3.11/bin/python3  objbench.py 1000000000",
      "mean": 166.12447215834,
      "stddev": 1.3184470335539873,
      "median": 165.80036160534,
      "user": 166.09077842,
      "system": 0.02261698,
      "min": 164.99830507734,
      "max": 167.57474979234,
      "times": [
        165.80036160534,
        167.57474979234,
        164.99830507734
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "~/.pyenv/versions/pypy3.8-7.3.11/bin/python3"
      }
    },
    {
      "command": "taskset -c 0 /usr/bin/python3.10  objbench.py 1000000000",
      "mean": 71.93315842367333,
      "stddev": 0.5454051320523278,
      "median": 71.72200666934,
      "user": 71.92781208666668,
      "system": 0.0026506600000000004,
      "min": 71.52489778934,
      "max": 72.55257081234,
      "times": [
        72.55257081234,
        71.52489778934,
        71.72200666934
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "/usr/bin/python3.10"
      }
    },
    {
      "command": "taskset -c 0 /usr/bin/python3.11  objbench.py 1000000000",
      "mean": 69.46490804200666,
      "stddev": 0.9540735963755901,
      "median": 69.02384760033999,
      "user": 69.45795575333334,
      "system": 0.003967986666666667,
      "min": 68.81116388234,
      "max": 70.55971264333999,
      "times": [
        69.02384760033999,
        68.81116388234,
        70.55971264333999
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "/usr/bin/python3.11"
      }
    },
    {
      "command": "taskset -c 0 /usr/bin/python3.12  objbench.py 1000000000",
      "mean": 38.299826986006664,
      "stddev": 0.04669717718197507,
      "median": 38.277391121339996,
      "user": 38.29529575333333,
      "system": 0.002919653333333334,
      "min": 38.26858198934,
      "max": 38.35350784734,
      "times": [
        38.277391121339996,
        38.26858198934,
        38.35350784734
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "/usr/bin/python3.12"
      }
    },
    {
      "command": "taskset -c 0 /usr/bin/python3.13  objbench.py 1000000000",
      "mean": 44.57355391534,
      "stddev": 0.1375656870460534,
      "median": 44.553676242339996,
      "user": 44.570441753333334,
      "system": 0.0013173266666666667,
      "min": 44.44700840534,
      "max": 44.719977098339996,
      "times": [
        44.44700840534,
        44.719977098339996,
        44.553676242339996
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "/usr/bin/python3.13"
      }
    },
    {
      "command": "taskset -c 0 /usr/bin/python3.8  objbench.py 1000000000",
      "mean": 75.83858068200665,
      "stddev": 2.628708145329548,
      "median": 77.00005307933999,
      "user": 75.83452408666666,
      "system": 0.0013173266666666667,
      "min": 72.82919405234,
      "max": 77.68649491434,
      "times": [
        72.82919405234,
        77.68649491434,
        77.00005307933999
      ],
      "exit_codes": [
        0,
        0,
        0
      ],
      "parameters": {
        "runtime": "/usr/bin/python3.8"
      }
    }
  ]
}

